Tests of light-lepton universality in angular asymmetries of $B^0 \to D^{*-} \ell \nu$ decays

We present the first comprehensive tests of light-lepton universality in the angular distributions of semileptonic $B^0$-meson decays to charged spin-1 charmed mesons. We measure five angular-asymmetry observables as functions of the decay recoil that are sensitive to lepton-universality-violating contributions. We use events where one neutral $B$ is fully reconstructed in $\Upsilon\left(4S\right)\to{}B \overline{B}$ decays in data corresponding to $189~\mathrm{fb}^{-1}$ integrated luminosity from electron-positron collisions collected with the Belle II detector. We find no significant deviation from the standard model expectations.

==> pub029-arxiv.txt <==
Belle II Collaboration: I. Adachi, K. Adamczyk, L. Aggarwal, H. Aihara, N. Akopov, A. Aloisio, N. Anh Ky, D. M. Asner, H. Atmacan, T. Aushev, V. Aushev, M. Aversano, V. Babu, H. Bae, S. Bahinipati, P. Bambade, Sw. Banerjee, M. Barrett, J. Baudot, M. Bauer, A. Baur, A. Beaubien, F. Becherer, J. Becker, P. K. Behera, J. V. Bennett, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, B. Bhuyan, F. Bianchi, T. Bilka, D. Biswas, A. Bobrov, D. Bodrov, A. Bolz, A. Bondar, J. Borah, A. Bozek, M. Bra\v{c}ko, P. Branchini, R. A. Briere, T. E. Browder, A. Budano, S. Bussino, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, J. Cerasoli, M.-C. Chang, P. Chang, R. Cheaib, P. Cheema, V. Chekelian, B. G. Cheon, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-K. Choi, S. Choudhury, J. Cochran, L. Corona, L. M. Cremaldi, S. Das, F. Dattola, E. De La Cruz-Burelo, S. A. De La Motte, G. De Nardo, M. De Nuccio, G. De Pietro, R. de Sangro, M. Destefanis, S. Dey, R. Dhamija, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, I. Dom\'{\i}nguez Jim\'{e}nez, T. V. Dong, M. Dorigo, K. Dort, D. Dossett, S. Dreyer, S. Dubey, G. Dujany, P. Ecker, M. Eliachevitch, D. Epifanov, P. Feichtinger, T. Ferber, D. Ferlewicz, T. Fillinger, C. Finck, G. Finocchiaro, A. Fodor, F. Forti, A. Frey, B. G. Fulsom, A. Gabrielli, E. Ganiev, M. Garcia-Hernandez, R. Garg, A. Garmash, G. Gaudino, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, D. Ghosh, H. Ghumaryan, G. Giakoustidis, R. Giordano, A. Giri, B. Gobbo, R. Godang, O. Gogota, P. Goldenzweig, W. Gradl, S. Granderath, E. Graziani, D. Greenwald, Z. Gruberov\'{a}, T. Gu, Y. Guan, K. Gudkova, S. Halder, Y. Han, T. Hara, K. Hayasaka, H. Hayashii, S. Hazra, C. Hearty, M. T. Hedges, A. Heidelbach, I. Heredia de la Cruz, M. Hern\'{a}ndez Villanueva, A. Hershenhorn, T. Higuchi, E. C. Hill, M. Hoek, M. Hohmann, P. Horak, C.-L. Hsu, T. Iijima, K. Inami, G. Inguglia, N. Ipsita, A. Ishikawa, S. Ito, R. Itoh, M. Iwasaki, P. Jackson, W. W. Jacobs, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, A. Johnson, H. Junkerkalefeld, A. B. Kaliyar, J. Kandra, K. H. Kang, G. Karyan, T. Kawasaki, F. Keil, C. Ketter, C. Kiesling, C.-H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, H. Kindo, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, T. Konno, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, T. M. G. Kraetzschmar, P. Kri\v{z}an, P. Krokovny, T. Kuhr, J. Kumar, M. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, S. Lacaprara, Y.-T. Lai, T. Lam, L. Lanceri, J. S. Lange, M. Laurenza, R. Leboucher, F. R. Le Diberder, P. Leitl, D. Levit, P. M. Lewis, C. Li, L. K. Li, Y. Li, J. Libby, Q. Y. Liu, Z. Q. Liu, D. Liventsev, S. Longo, T. Lueck, T. Luo, C. Lyu, Y. Ma, M. Maggiora, S. P. Maharana, R. Maiti, S. Maity, G. Mancinelli, R. Manfredi, E. Manoni, A. C. Manthei, M. Mantovano, D. Marcantonio, S. Marcello, C. Marinas, L. Martel, C. Martellini, A. Martini, T. Martinov, L. Massaccesi, M. Masuda, T. Matsuda, D. Matvienko, S. K. Maurya, J. A. McKenna, R. Mehta, F. Meier, M. Merola, F. Metzner, M. Milesi, C. Miller, M. Mirra, K. Miyabayashi, G. B. Mohanty, N. Molina-Gonzalez, S. Mondal, S. Moneta, H.-G. Moser, M. Mrvar, R. Mussa, I. Nakamura, Y. Nakazawa, A. Narimani Charan, M. Naruki, Z. Natkaniec, A. Natochii, L. Nayak, G. Nazaryan, N. K. Nisar, S. Nishida, S. Ogawa, H. Ono, P. Oskin, F. Otani, P. Pakhlov, G. Pakhlova, A. Paladino, A. Panta, E. Paoloni, S. Pardi, K. Parham, S.-H. Park, B. Paschen, A. Passeri, S. Patra, S. Paul, T. K. Pedlar, I. Peruzzi, R. Peschke, R. Pestotnik, F. Pham, M. Piccolo, L. E. Piilonen, P. L. M. Podesta-Lerma, T. Podobnik, S. Pokharel, C. Praz, S. Prell, E. Prencipe, M. T. Prim, H. Purwar, N. Rad, P. Rados, G. Raeuber, S. Raiz, M. Reif, S. Reiter, M. Remnev, I. Ripp-Baudot, G. Rizzo, S. H. Robertson, M. Roehrken, J. M. Roney, A. Rostomyan, N. Rout, G. Russo, D. Sahoo, S. Sandilya, A. Sangal, L. Santelj, Y. Sato, V. Savinov, B. Scavino, C. Schmitt, M. Schnepf, C. Schwanda, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, W. Shan, C. Sharma, C. P. Shen, X. D. Shi, T. Shillington, J.-G. Shiu, D. Shtol, B. Shwartz, A. Sibidanov, F. Simon, J. B. Singh, J. Skorupa, R. J. Sobie, M. Sobotzik, A. Soffer, A. Sokolov, E. Solovieva, S. Spataro, B. Spruck, M. Stari\v{c}, P. Stavroulakis, S. Stefkova, Z. S. Stottler, R. Stroili, J. Strube, M. Sumihama, K. Sumisawa, W. Sutcliffe, H. Svidras, M. Takahashi, M. Takizawa, U. Tamponi, K. Tanida, F. Tenchini, A. Thaller, O. Tittel, R. Tiwary, D. Tonelli, E. Torassa, N. Toutounji, K. Trabelsi, I. Tsaklidis, M. Uchida, I. Ueda, Y. Uematsu, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, P. Urquijo, Y. Ushiroda, S. E. Vahsen, R. van Tonder, G. S. Varner, K. E. Varvell, M. Veronesi, V. S. Vismaya, L. Vitale, V. Vobbilisetti, R. Volpe, B. Wach, E. Waheed, M. Wakai, S. Wallner, E. Wang, M.-Z. Wang, Z. Wang, A. Warburton, M. Watanabe, S. Watanuki, M. Welsch, C. Wessel, X. P. Xu, B. D. Yabsley, S. Yamada, W. Yan, S. B. Yang, J. H. Yin, K. Yoshihara, C. Z. Yuan, L. Zani, Y. Zhang, V. Zhilich, J. S. Zhou, Q. D. Zhou, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k
